Detection of a spectral break in the extra hard component of GRB 090926A

We report on the observation of the bright, long gamma-ray burst, GRB 090926A, by the Gamma-ray Burst Monitor (GBM) and Large Area Telescope (LAT) instruments on board the \Fermi\ Gamma-ray Space Telescope. GRB 090926A shares several features with other bright LAT bursts. In particular, it clearly shows a short spike in the light curve that is present in all detectors that see the burst, and this in turn suggests that there is a common region of emission across the entire \Fermi\ energy range. In addition, while a separate high-energy power-law component has already been observed in other GRBs, here we report for the first time the detection with good significance of a high-energy spectral break (or cutoff) in this power-law component around 1.4 GeV in the time-integrated spectrum. If the spectral break is caused by opacity to electron-positron pair production within the source, then this observation allows us to compute the bulk Lorentz factor for the outflow, rather than a lower limit.

==> answer_to_referee.txt <==
> Referee Report
>
> This paper was a pleasure to read since it involves very interesting new results that have been well studied and since the paper is well
> written. The strong detection of the high energy component beyond the Band function spectral model is a worthy result in itself, as is the
> delayed emission in the high energy band. The fast spike that occurs simultaneously across multiple energy bands, as well as its use to
> infer a bulk Lorentz factor, is also very interesting. I fully support the publication of this paper. However, I do have a few comments
> and suggestions. The main one is that I think the presentation of the spectral fitting in time region a& b should be revised, and some
> associated statements& conclusions should be revised. This is described in more detail in several of the points below.
>
> - While a lot of the text is very refined, there are portions that could use some editing by a native English speaker. One example of
> this (but there are many other such places throughout the text) is shown in the second paragraph of section 3 (lines 142-146).

Here is a new proposal for lines 142-146
"As seen on figure 2, the peak is clearly in coincidence in all of the light curves, indicating a strong correlation of the emission from a few keV to energies > 100 MeV.
Because this peak is the only one evident at all energies, we chose to run a
dedicated spectral analysis between T0 + 9.8 s and T0 + 10.5 s as described in section 4.1."

In addition to this, we have had the text edited by a native English speaker.

> - section 4.1, 2nd paragraph:
>
> - line 171: I assume that you mean Cash statistics, as opposed to the quoted Castor statistics. Assuming this is true, you should
> reference the Cash 1979 paper.

The software "rmfit" uses the Castor C-stat, which is a modification of the Cash C-stat.
We have modified line 170, adding 2 references to say this explicitly:
"(...) estimates the goodness-of-fit in terms of the Castor Statistic (C-STAT) to handle correctly the small number of events at the highest energies.
The Castor statistic (Dorman 2003) is similar to the Cash statistic (Cash 1979) except for an offset that is constant for a particular dataset."
+ Dorman, B., Arnaud, K. A. & Gordon, C. A., Bulletin of the American Astronomical Society, Vol. 35, p.641
+ Cash, W., 1979, ApJ, 228, 939

>
> - More details are needed on the spectral fitting methods used. In particular, were these data binned? If using Cash statistics, no
> binning would be best, but this is frequently not handled this way so your methods should be specified.

The spectral fitting is unbinned. We have added a couple of references to the first Fermi GRB papers in which the methods are described in more detail, inserting at line 173.
"For further details on the data extraction and spectral analysis procedures see Abdo et al. (2009d) and Abdo et al. (2010)."
+ GRB080825C Abdo, A. A. et al. 2009, ApJ, 707, 580
+ GRB081024B Abdo, A. A. et al. 2010, ApJ, 712, 558

> - line 171-172: "...uncertainty in the response function...we introduce a scaling factor..." Is a simple scaling factor sufficient, or
> is there a large energy dependence of the response function scale factor? More details should be provided, along with a reference if this
> is discussed elsewhere.

We have added a complete explanation to replace lines 171-172:
"A global effective area correction has been fit to the BGO data to match the model normalizations given by the NaI data;
this correction is consistent with the relative uncertainties in the GBM detector responses. Uncorrected, this will normally cause a mismatch between
the fitted model rates between the two types of detectors where they overlap in energy. Once the correction has been determined, it can remain fixed
throughout the calculation, since it reflects an uncertainty in the response, rather than the data.
In this analysis, the NaI to BGO normalization factor was found to be 0.79."

> - line 177, "...what corresponds to a ~ 10sigma level improvement." : How was this 10 sigma significance for the improvement in the
> fit obtained from the C-stat fit parameters? I presume that it was not through simulations, such as those performed for the case of the
> "Band+PL" Vs "Band+CutoffPL" since this would take a lot of simulations. The method for the determination of this significance must be
> specified.

We use here a rough Delta(C-STAT) to Gaussian equivalent Sigma, using Wilks'theorem that says that in the asymptotic limit the Delta(C-STAT)
should behave as a Chi2 (Cash 1979). We propose to replace this sentence with:
"indicating a firm detection of the additional power-law component."
In addition to this, we have explicitly added the values of the Delta C-Stat in table 1 and 2, when going from a simpler model
to a more complex model (simpler/complex referring to the number of parameters).

>
> - Table 1:
>
> - Is there a missing exponent multiplier for the definition of "A" in the Band function?

No, but we admit that the reader may be confused by the fact that we use the same letter A for both the normalization of the Band and Power
law component. We now use the letter B for the normalization of the power-law component.

>
> - Effective area correction factor is listed as "fixed" in this table and listed as a free parameter in the text. Which is it? If it
> was really fixed, then how was it found?

We removed the corresponding line from the table since this is now explained in details
at the new lines 171-172, see above.


> - section 4.1, line 237: "... as discussed in Sec 4.1." I think you mean something else here since we are in section 4.1.

That was a relic of some old text. Removed.

> - line 238: "...where the best fit parameters are given for the best model,...": I don't see why you say that the Band function is the
> best model for some of the time intervals, and I think it is misleading and incorrect. While it is true that you can't say with strong
> significance that the "Band+cutoffPL" is significantly better in all time regions, it is: (a) providing marginally better fit parameters in
> all time regions, including the first two, (b) it provides a significantly better fit to the overall integrated data, (c) it provides a
> significantly better fit to several of the time regions, including those with the best photon statistics for the joint fitting. So, the
> simplest answer is that the "Band+cutoffPL" does provide the best model and you should report the parameter values for this model in all
> time regions.
>
> - Table 2: This treatment of using during each phase seems: (a) unmotivated based on data (see reasoning in above paragraph), (b)
> unmotivated based on simplest astrophysical assumptions which shouldn't require switching from one model to the next just because photon
> statistics run out in one band, (c) unpalatable since it makes it harder to evaluate the actual evolution in time. Since the
> "Band+CutoffPL" was established as significantly best for some times and at least as good or better for all others, then all time intervals
> should simply be evaluated with that model.

On these 2 points we do not quite agree with the referee.
There is no reason to say that the PL(+cutoff) is present in every interval. If more complicated models do not improve the fit significantly,
the additional parameters are poorly constrained and do not carry any information. We can only show what the statistics allows us to probe,
i.e. the simplest model. This is what we've done in all our past publications with GRB spectral analyses and it would be inconsistent to change
the methodology now. For these reasons, we do not wish to show the results for the Band+CUTOFFPL model in table 2 and figure 5 for all the time intervals.

However, we agree with the referee on the fact that we should give more information about the fits and the time evolution of the spectrum.
Here is what we propose:
1) to make more obvious that it's our choice of interpretation of the fit results:
change "best model" into "preferred statistical model"
2) in the text, section 4.1, give the results of the Band+PL fit in bin 'b' (in particular the power-law index,
the energy cutoff being unconstrained), and the results of the Band+CUTOFFPL fit for bin 'd'.
3) for bins 'c' and 'd', state in the text the 2 sigma error limits for the value of the cutoff,
to show that if the cutoff is present in bin 'd', then it has to be higher than in bin 'c'.

We rewrote the end of section 4.1 as follows:

In time interval b, the improvement in the fit statistics when adding the extra power-law
component is only \Delta(C-STAT) = 11.6. As a consequence, the parameters of the power-law
are not very well constrained, yielding a normalization B = 2.9 +6.4 +1.0 10^-10 photons cm^-2 s^-1 keV^-1
and a power-law index \lamda = 1.7 +0.2 -0.1. In time interval c, we found the cutoff 
energy to be E_F = 0.40 +0.13 -0.06 stat. ± 0.05 syst. GeV (table 2). Note that we fixed the pivot
energy at Epiv = 1 MeV for time interval c, since this is the only interval where the extra
power-law component is dominant over the Band component at very low energies, and
setting Epiv = 1 GeV resulted in very asymmetric and very large uncertainties, especially
for the normalization B of the extra power-law component. We also tried to fit time
interval c with a broken power-law model, see equation 2; but again the fit significance was
close to that of the (Band+CUTPL) model, so that we cannot distinguish between the two
models. The fit with a broken power law gave a break energy Ebreak = 264 +233 -75 MeV and
a photon index above Ebreak of Eb = -3.55+0.63 -3.28. In time interval d, the improvement in
the fit statistics when adding a cutoff to the the extra power-law component is only 17.4
(roughly ~4\sigma), which is quite high, but not sufficient to claim the presence of an energy
cutoff in this bin alone. However, as the cutoff is strong in the preceding time interval c,
we looked at the behavior of the e-folding energy. For time interval d, the e-folding energy
is found to be EF = 2.21 +0.92 GeV -0.69, which is much higher than the one found in interval c
(the 2-\sigma confidence intervals for the cutoff in bins c and d actually exclude each other).
This indicates a possible time evolution of the high energy cutoff.

> - Section 5.1, line 284: "which suggests that such a component is intrinsically very common in GRBs." should be "which suggests that such
> a component MAY BE intrinsically very common in GRBs."

We have followed the referee's suggestion.

> - Section 5.1, line 303: "No significant extra component is detected in the time intervals a and b." should be changed to "No significant
> extra component is detected in the time intervals a and b, although it may be present with a lower cutoff energy that falls under or close
> to the Band function model fit."
> - Line 304-305: "As with other LAT GRBs, effect (4) does not seem important for the LAT delayed onset in this burst." This statement is
> not supported by the data presented here. The fact that a cutoff can not be constrained strongly (or proven to be significant) does not
> mean that a cutoff is not present (hiding under the Band function) in the 100 keV to 100 MeV band, and then as it evolves the cutoff goes to
> higher energies, thus making it come out into the LAT energy band for the later times when it becomes significantly detected.

We agree that it is possible that the flux of the extra component is close
to the Band function model flux in the time bins a and b. This may be due to
either intrinsically lower flux than that in time-bin c or intrinsically
high flux but suppressed by lower cut-off energy than that in time-bin c.

We have removed the sentence in Line 304-305 "As with other ... LAT delayed onset in this burst."
We then have modified the sentences in Line 303-304:
"The LAT detection of
GRB 090926A starts from time interval b, and the clear emergence of the extra component
occurs even later, ~10 s after the onset of the Band component, so that this delay is likely
to be due to the combination of (1) and (2). However, while no significant extra component
is detected in time intervals a and b, it may still be present with a lower cutoff energy that
falls under or close to the Band function model component, so that we may not exclude
contributions from effects (3) or (4) to the delayed onset."

> - Section 5.1, lines 355-359: "It is, however, not so clear..."
> I don't understand the relevance of this statement. Why is it pre-supposed that the efficiency of photo-hadronic interactions and the
> efficiency of neutrino production must be improved?

The current sentences in this part are confusing as the referee said. We have revised as follows:
Line 348-349: "(\Gamma ~ 200 - 700; the uncertainty ... see below)" -> "(\Gamma ~ 200 - 700, see below)"
Line 352-353: "The lower allowed values of $\Gamma$ also reduce the energy requirements in photo-hadronic models, where non-thermal protons usually
dominate the bulk energy (Asano et al. 2009; Wang et al. 2009; Ackermann et al. 2010). Under the assumption that the photon field is homogeneous
and steady in the emitting region, the efficiency of photo-hadronic interactions by high-energy protons at the peak of the Band spectrum component
in this burst is estimated to be a few percents for $\Gamma \sim 10^3$. This efficiency scales as $\Gamma^{-4}$, which implies significant
reduction of the total energy requirements for the lower allowed values of $\Gamma$. However, $\Gamma \lesssim 700$ is indicated under
the assumption that the photon field is inhomogeneous and time-dependent, as will be discussed below, for which it is not so clear
how the photo-hadronic interaction efficiency (as well as the neutrino production efficiency, Murase & Nagataki 2006; Dermer et al. 2007;
Razzaque et al. 2009) depends on $\Gamma$."

> - Conclusions, lines 501-502: "...and is not correlated with the emergence of the extra component..." same comments as
> above. I don't see that this has been shown, and I don't see that it is even likely to be true.

We have revised the sentences in Line 499-501 as "The delay $\sim 3.3\;$s of the LAT emission onset can be explained as the overall
flux increases and the spectral hardening of the Band component, since the clear emergence of the extra component occurs only
at a later time. However we may not exclude a contribution from the extra component in the early times, whose flux is intrinsically
just below the Band component or suppressed by a lower spectral cut-off."

> - line 508: "...depending on ... time-dependence of the photon field." should be "...depending on ... time-dependence of the photon
> field, AS WELL AS THE ASSUMPTION THAT THE CUTOFF IS DUE TO ATTENUATION DUE TO PAIR PRODUCTION."

We have added "as well as the assumption that this spectral break is due to the pair production attenuation".

>
>

We thank the referee for his/her timely review of our manuscript and
for his/her helpful comments.

